Interpretable Feature Construction for Time Series Extrinsic Regression

Supervised learning of time series data has been extensively studied for the case of a categorical target variable. In some application domains, e.g., energy, environment and health monitoring, it occurs that the target variable is numerical and the problem is known as time series extrinsic regression (TSER). In the literature, some well-known time series classifiers have been extended for TSER problems. As first benchmarking studies have focused on predictive performance, very little attention has been given to interpretability. To fill this gap, in this paper, we suggest an extension of a Bayesian method for robust and interpretable feature construction and selection in the context of TSER. Our approach exploits a relational way to tackle with TSER: (i), we build various and simple representations of the time series which are stored in a relational data scheme, then, (ii), a propositionalisation technique (based on classical aggregation / selection functions from the relational data field) is applied to build interpretable features from secondary tables to "flatten" the data; and (iii), the constructed features are filtered out through a Bayesian Maximum A Posteriori approach. The resulting transformed data can be processed with various existing regressors. Experimental validation on various benchmark data sets demonstrates the benefits of the suggested approach.

==> remarks.txt <==
TO DO suite au rdv du 5 février

- donner plus de détails sur la méthode KMTS (reprendre ce qui a été enlevé de l'artilce ACML sur la propositionalisation) pour que le lecteur comprenne bien que ce n'est pas adhoc mais bien automatique

- insister sur l'interprétabilité (reprendre l'exemple en introduction (c'est quoi la dimension 5?) et rajouter d'autres exemples de base faciles après les xp)

- reprendre les complexités des méthodes concurrentes dans les papiers d'origine et donner l'ordre de grandeur des temps de calcul dans la partie scalabilité

- Expliquer les défauts de performances (petites bases, régularisation, ...)

- XP supplémentaires pour mettre en avant les avantages de KMTS: 
    - classe bruitée -> no feature
    - incremental missing data points (justification papier petitjean "Chang Wei Tan, François Petitjean, Eamonn J. Keogh, Geoffrey I. Webb: Time series classification for varying length series. CoRR abs/1910.04341 (2019)"

- user de rhétorique dans la description des résultats des XP
